Tracking the evolution of satellite galaxies: mass stripping and dark-matter deficient galaxies

Satellite galaxies undergo a variety of physical processes when they are accreted by groups and clusters, often resulting in the loss of baryonic and dark matter (DM) mass. In this work, we evaluate the predictions from the IllustrisTNG hydrodynamical simulation regarding the evolution of the matter content of satellites, focusing on a population that are accreted at $z>1$ and retain their identity as satellites down to $z=0$. At fixed host halo mass, the amount of DM and stellar mass stripped depends mostly on the pericentric distance, $d_{\rm peri}$, here normalised by host halo virial radius. The closest encounters result in significant loss of DM, with subhaloes retaining between 20 and a few per cent of their $z=1$ mass. At fixed $d_{\rm peri}$, DM mass stripping seems more severe in lower mass haloes. Conversely, the average satellite in higher mass haloes has its stellar mass growth halted earlier, having lost a higher fraction of stellar mass by $z=0$. We also show that mass stripping has a strong impact on the quenched fractions. The IllustrisTNG boxes are qualitatively consistent in these predictions, with quantitative differences mostly originating from the distinct subhalo mass ranges covered by the boxes. Finally, we have identified DM-deficient systems in all TNG boxes. These objects are preferentially found in massive clusters ($M_{\rm host } \gtrsim 10^{13}$ M$_\odot$), had very close encounters with their central galaxies ($d_{\rm peri}\simeq0.05\, R_{\rm vir}$), and were accreted at high redshift ($z_{\rm infall} \gtrsim 1.4$), reinforcing the notion that tidal stripping is responsible for their remarkable lack of DM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
